Adaptive Estimation in Structured Factor Models with Applications to Overlapping Clustering

This work introduces a novel estimation method, called LOVE, of the entries and structure of a loading matrix A in a sparse latent factor model X = AZ + E, for an observable random vector X in Rp, with correlated unobservable factors Z \in RK, with K unknown, and independent noise E. Each row of A is scaled and sparse. In order to identify the loading matrix A, we require the existence of pure variables, which are components of X that are associated, via A, with one and only one latent factor. Despite the fact that the number of factors K, the number of the pure variables, and their location are all unknown, we only require a mild condition on the covariance matrix of Z, and a minimum of only two pure variables per latent factor to show that A is uniquely defined, up to signed permutations. Our proofs for model identifiability are constructive, and lead to our novel estimation method of the number of factors and of the set of pure variables, from a sample of size n of observations on X. This is the first step of our LOVE algorithm, which is optimization-free, and has low computational complexity of order p2. The second step of LOVE is an easily implementable linear program that estimates A. We prove that the resulting estimator is minimax rate optimal up to logarithmic factors in p. The model structure is motivated by the problem of overlapping variable clustering, ubiquitous in data science. We define the population level clusters as groups of those components of X that are associated, via the sparse matrix A, with the same unobservable latent factor, and multi-factor association is allowed. Clusters are respectively anchored by the pure variables, and form overlapping sub-groups of the p-dimensional random vector X. The Latent model approach to OVErlapping clustering is reflected in the name of our algorithm, LOVE.

==> ArXiv version/Deleted_scripts.txt <==

{\color{red} 
	\begin{rem}\label{rem:iii}
		To understand condition (iii), we observe that under the following reparametrization
		$$
		X= AZ+E = [ A\,  (\text{diag}(C))^{1/2}] [ (\text{diag}(C))^{-1/2} Z ] := \wt A\wt Z+E,
		$$
		the latent variable $\wt Z_a$ has standard deviation 1. Similar to condition (iii), we now require
		the correlation between two latent factors to be bounded away from $\pm1$, that is,
		\begin{itemize}		
			\item[(iii')] $\EE(\wt Z_a)=0, \textrm{var}(\wt Z_a)=1$ and 
			$\Delta(\wt C) := 1-|\wt C_{ab}| > 0,$ where $\wt C_{ab}=\textrm{cor}(\wt Z_a,\wt Z_b)$,
		\end{itemize}		
		and generalize conditions (i) and (ii) to
		\begin{itemize}  
			\item[(i')] $\sum_{a=1}^{K}|\wt A_{ja}| \le \theta$ for some unknown $\theta>0$, and 
			$j \in \{1, \ldots, p\}.$ 
		\end{itemize}
		\begin{itemize}
			\item[(ii')] For every $a\in\{1,\ldots,K\}$, there exist at least two indices  $j \in \{1, \ldots, p \}$ such that $|\wt A_{ja}|=\theta$ and $\wt A_{jb}=0$ for all $b\ne a$.  
		\end{itemize}
		Following the proof of Theorem 2, we can similarly show that $\wt A$ and the  overlapping groups are identifiable under conditions (i'), (ii') and (iii'). 
		Its constructive approach 
		relies on the fact that there must exist a common $\theta$ such that  $|\wt A_{ja}|=\theta$ for all pure variables. Since $\wt A=A\, (\text{diag}(C))^{1/2}$, it subsumes that each original $Z_a$ has the same variance. 
		This is a limitation of our method. 
		%We conjecture that a completely different approach is necessary to show the model identifiability under full generality. We leave it as an open problem for future investigation. 
	\end{rem}
	
	
	
	
	
	{\color{gray} \footnotesize \em {\bf OLD TEXT}
		Let $\lambda_1(C)$ denote the largest eigenvalue of $C$. We now show that the rates of convergence in Theorems \ref{prop_rates} and \ref{thm:Dantzig} are optimal (up to a logarithmic factor in $p/s$ and provided $\| C^{-1} \|_\r$ and $\lambda_1(C)$ remains bounded) in a minimax sense for all estimators over the parameter space 
		\begin{align*}
		\A_s& := \left\{  A\in [-1,1]^{p\times K}: \ A \text{ satisfies  conditions (i) and (ii) and }  \max_{1\le i\le p}   \| A_{i\cdot} \| _0 \le s  \right\}.
		%;\\\C_{\nu} & := \left\{  C\in \RR^{K\times K}: \ C \text{ is positive definite and satisfies condition (iii) with $\Delta(C) = \nu$}\right\}.
		\end{align*}
		For our purpose of establishing a minimax lower bound,  it suffices to consider a particular sub-Gaussian distribution of $X$. We choose to take the multivariate Gaussian  
		$N_p(\0, ACA^T + \sigma^2{\bI_p})$ with $A\in \A_s$, $\sigma^2 <\i$ and positive definite matrix $C$ satisfying condition (iii). 
		%zero mean and covariance $$ \begin{bmatrix}	C \  0\\ 0\ \Gamma 	\end{bmatrix}$$ with $C=I_K$ the $K\times K$ identity matrix  and $\Gamma=\text{diag} (\sigma_1^2,\ldots, \sigma_p^2)$.
		%We denote by $\sigma_{\min}^2$ the smallest   diagonal element of $\Gamma$.
		
		
		\begin{thm}\label{thm_minimax}
			Assume  $X\sim N_p(\0,ACA^T+\sigma^2\bI_p)$. Let $K \ge 2$, $p \ge 2K+1$, $1\le s \le 4K/5$ and 
			\begin{equation}%%%%%\label{ass_rate}
			s\sqrt{\sigma^2\over \lambda_1(C)}\sqrt{\log (K/s) \over n} \le c_1,
			\end{equation}
			for some universal constant $c_1>0$. Then, for all $1\le q\le \infty$,
			\begin{equation}\label{minimax}
			\inf_{\wh A}\sup_{A\in \A_s}\PP_A\left\{
			%\min_{P\in \H_K}\max_{i\in [p]}\ \bigl\| \wh A_{i\cdot} - (AP)_{i\cdot}\bigr\|_{q}
			L_q(\wh A, A) 
			\ge  c_2 s^{1/q}\sqrt{\sigma^2 \over \lambda_1(C)}\sqrt{\frac{\log (K/s)}{n}}\right\} \ge c_3,
			\end{equation}
			for some positive constants $c_2, c_3$.
			The infimum  is taken  over all estimators $\wh A$ of $A$ and we use the convention $s^{1/q}=1$ for $q=+\infty$. 
		\end{thm}
		
		Recall that $X_j = A_j^TZ + E_j$ with $\|A_{j\cdot}\|_1 \le 1$. The ratio of $\sigma^2/\lambda_1(C)$ thus can be interpreted as the inverse of the signal-to-noise ratio for estimating $A_j$, comparing the noise of $E_j$ to the signal of $A_j^TZ$. For diagonal $C$ with bounded diagonal entries, the rates of Theorems \ref{prop_rates}, \ref{thm:Dantzig} and \ref{thm_minimax} coincide up to the logarithmic factors  $\log(K/s)$ and $\log ( p\vee n)$. This shows that our procedure is not only adaptive, but nearly minimax optimal. The $\log(p\vee n)$ gap between the minimax lower and upper bounds stems from the estimation of the $p\times p$ matrix $\Sigma$, while  the $\log(K/s)$ term in our  lower bound is the price to pay for not knowing the sparsity of each row of $A_J$. 
		
		For general $C$, besides the logarithmic factor, the gap between our upper bound and the lower bound depends on the structure of $C$. To understand this gap, we consider the most ideal case when $Z\in \RR^{n\times K}$ is observable. Hence, the estimation of $A_j$ becomes the estimation of the linear coefficients in the standard linear regression problem $X = ZA_j + E_j$. By taking $q = 2$ and letting $s = K < n$ for simplicity, the least square estimator $\wh A^{LS}_j$ satisfies 
		\[
		\|\wh A^{LS}_j - A_j\| \lesssim \sqrt{\sigma^2 \over 	\lambda_K(C)}\sqrt{K \over n}
		\]
		with $\sigma^2 := \text{Cov}(E_{ji})$, under suitable assumptions of $Z^TZ$. Compared with the optimal rate of $\|\wh A_j - A_j\|$, for any unbiased estimator $\wh A_j$,
		\[
		\sqrt{\sigma^2 \over 	\lambda_1(C)}\sqrt{K \over n}
		\]
		via a standard Fisher information calculation under normality, we see the gap, $\lambda_1(C) / \lambda_K(C)$, between the optimal rate and the least square estimator with observed $Z$. If we take $q=2$ and 
		use the fact that $\kappa_2(C,K) \ge \lambda_K(C)s^{-1/2}$ in our upper bound (\ref{uno}). We obtain 
		\[
		L_2(\wh A_D, A) \lesssim \sqrt{ \sigma_*^2 \over \lambda_K^2(C)}\sqrt{K\log (p\vee n) \over n}
		\]    
		where $\sigma_* = \|X_j\|_{\psi_2}$. The extra logarithmic term and $\sqrt{\lambda_K(C)}$ comparing to $\wh A^{LS}_j$ can be interpreted as the price to pay for not observing $Z$. The study of the estimation of $A$ which is fully optimal for general $C$ is beyond the scope of this paper and roots in the classical linear regression problem.  
	}
	
	
	
	
	{\color{red}    \paragraph{On the optimality of the condition on $\nu$.}
		The quantity $\nu$ in condition (iii) is our measure of separation between the latent factors. Its size relative to $\delta$ (noise)
		plays a critical role.
		In order to understand the tightness of (\ref{nu}), it suffices to consider $\nu < 4\delta$.  We present a counterexample that shows that $\PP\{\wh \I \ne \I\} \not\to0$ if  $\nu =  \delta$. 
		\begin{example}
			Consider a Gaussian vector $X$, $\nu=\delta<1$ (take $n$  sufficiently large), $K = 2$ and 
			\[
			A = \begin{bmatrix}
			1 & 0 \\ 1 & 0 \\ 0 & 1 \\ \vdots & \vdots \\ 0 & 1
			\end{bmatrix},\quad
			C = \begin{bmatrix}
			1 & 1-\nu \\ 1-\nu  & 1 
			\end{bmatrix},
			\quad \Gamma =  {\mathbf I}_p.
			\]
			Note that  $\I =\left\{\{1,2\}, \{3,4,\ldots, p\}\right\}$.
			% 
			%Suppose $\log p = o(n)$ and $n$ is sufficiently large such that $\delta = O(\sqrt{\log p/ n})$ and $\delta\ll 1$.  Choose $\nu = \delta\ll 1$. 
			%
			On the event $\E$ defined in (\ref{delta}),   $|\wh \Sigma_{ij}| = \wh \Sigma_{ij}$ for any $1\le i<j\le p$. We now show that $\liminf_n \PP\{\wh \I \ne \I\}>0$.
			%%%%%\ge c$ for some constant $c\in (0,1]$. 
			We start by observing that the following two conditions imply $\wh \I \ne \I$:
			\begin{enumerate}[itemsep = 1mm]
				\item[(a)] $\wh \Sigma_{13}+ 2\delta \ge \max_{j\ne 1}\wh \Sigma_{1j}$;
				\item[(b)] $\wh \Sigma_{23} + 2\delta \ge \max_{j\ne 2}\wh \Sigma_{2j}$.
			\end{enumerate}
			Indeed, from Step 4 of Algorithm 1, if (a) is true, then  $\{3\} \in \wh I^{(1)}$ and  two possible outcomes remain: if $Pure(1) = True$, then $\{1,3\} \subseteq \wh I^{(1)}$;  if $Pure(1) = False$, then $\{1\}$ is temporarily classified as non-pure. Similarly, if (b) holds, then $\{3\} \in \wh I^{(2)}$ and the two possible outcomes are: $\{2,3\} \subseteq \wh I^{(2)}$ if $Pure(2) = True$; or  $\{2\}$ is temporarily classified as non-pure if $Pure(2) = False$. 
			No combination of the two outcomes for the first two rows will yield $\wh I_k = \{1,2\}$ for some $k$. This   guarantees $\wh I_k \ne \{1,2\}$ for any $k\in [\wh K]$ since  $\{1,2\}$   either won't  be selected as pure variables or get selected together with $\{3, \ldots, p\}$ from   (\ref{ineq1}) - (\ref{ineq4}) in Lemma \ref{lem3}.
			
			We now proceed to prove that (a) and (b) hold with non-vanishing probability. For (a), note that
			\[
			\left\{\wh \Sigma_{13} + 2\delta \ge \max_{j\ne 1}\wh \Sigma_{1j}\right\} = \left\{ \wh \Sigma_{13} + 2\delta \ge \wh \Sigma_{12}\right\} \bigcap  \left\{\bigcap_{4\le j\le p}\left\{ \wh \Sigma_{13} + 2\delta \ge \wh \Sigma_{1j}\right\}\right\} := \E_1 \cap \E_2.
			\]
			Since   $\Sigma_{13} = \Sigma_{1j}$ for $4\le j\le p$, $\PP(\E_2\cap \E) = 1$. Observe that 
			\begin{align*}
			\E_1\cap \E & \subseteq  \left\{ \Sigma_{13}  \le \wh \Sigma_{13}\right\}\bigcap \left\{\Sigma_{12} \ge \wh \Sigma_{12} - \delta  \right\}\bigcap \Bigl\{
			\Sigma_{13} + \delta \ge \Sigma_{12} 
			\Bigr\}\cap \E\\
			& = \left\{ \Sigma_{13}  \le \wh \Sigma_{13}\right\}\bigcap \left\{\Sigma_{12} \ge \wh \Sigma_{12} -\delta \right\}\bigcap \Bigl\{
			1-\nu + \delta \ge 1
			\Bigr\} \cap \E\\
			& = \left\{ \Sigma_{13}  \le \wh \Sigma_{13}\right\} \cap \E.
			\end{align*} 
			In the second line, we use $\Sigma_{13} =1-\nu$ and $\Sigma_{12} = 1$, while in the third line, we use $\nu = \delta$ and $\Sigma_{12} \ge \wh \Sigma_{12} -\delta $ on the event $\E$. Since $X$ is normally distributed, it is easy to see that  
			$\liminf_n  \PP\left\{\Sigma_{13}\le \wh \Sigma_{13}\right\}  >0$.
			Similar arguments can be used to  prove (b). We conclude  that $\wh \I \ne \I$ with non-vanishing probability.
		\end{example}
	}
	

==> Deleted_scripts.txt <==

{\color{red} 
	\begin{rem}\label{rem:iii}
		To understand condition (iii), we observe that under the following reparametrization
		$$
		X= AZ+E = [ A\,  (\text{diag}(C))^{1/2}] [ (\text{diag}(C))^{-1/2} Z ] := \wt A\wt Z+E,
		$$
		the latent variable $\wt Z_a$ has standard deviation 1. Similar to condition (iii), we now require
		the correlation between two latent factors to be bounded away from $\pm1$, that is,
		\begin{itemize}		
			\item[(iii')] $\EE(\wt Z_a)=0, \textrm{var}(\wt Z_a)=1$ and 
			$\Delta(\wt C) := 1-|\wt C_{ab}| > 0,$ where $\wt C_{ab}=\textrm{cor}(\wt Z_a,\wt Z_b)$,
		\end{itemize}		
		and generalize conditions (i) and (ii) to
		\begin{itemize}  
			\item[(i')] $\sum_{a=1}^{K}|\wt A_{ja}| \le \theta$ for some unknown $\theta>0$, and 
			$j \in \{1, \ldots, p\}.$ 
		\end{itemize}
		\begin{itemize}
			\item[(ii')] For every $a\in\{1,\ldots,K\}$, there exist at least two indices  $j \in \{1, \ldots, p \}$ such that $|\wt A_{ja}|=\theta$ and $\wt A_{jb}=0$ for all $b\ne a$.  
		\end{itemize}
		Following the proof of Theorem 2, we can similarly show that $\wt A$ and the  overlapping groups are identifiable under conditions (i'), (ii') and (iii'). 
		Its constructive approach 
		relies on the fact that there must exist a common $\theta$ such that  $|\wt A_{ja}|=\theta$ for all pure variables. Since $\wt A=A\, (\text{diag}(C))^{1/2}$, it subsumes that each original $Z_a$ has the same variance. 
		This is a limitation of our method. 
		%We conjecture that a completely different approach is necessary to show the model identifiability under full generality. We leave it as an open problem for future investigation. 
	\end{rem}
	
	
	
	
	
	{\color{gray} \footnotesize \em {\bf OLD TEXT}
		Let $\lambda_1(C)$ denote the largest eigenvalue of $C$. We now show that the rates of convergence in Theorems \ref{prop_rates} and \ref{thm:Dantzig} are optimal (up to a logarithmic factor in $p/s$ and provided $\| C^{-1} \|_\r$ and $\lambda_1(C)$ remains bounded) in a minimax sense for all estimators over the parameter space 
		\begin{align*}
		\A_s& := \left\{  A\in [-1,1]^{p\times K}: \ A \text{ satisfies  conditions (i) and (ii) and }  \max_{1\le i\le p}   \| A_{i\cdot} \| _0 \le s  \right\}.
		%;\\\C_{\nu} & := \left\{  C\in \RR^{K\times K}: \ C \text{ is positive definite and satisfies condition (iii) with $\Delta(C) = \nu$}\right\}.
		\end{align*}
		For our purpose of establishing a minimax lower bound,  it suffices to consider a particular sub-Gaussian distribution of $X$. We choose to take the multivariate Gaussian  
		$N_p(\0, ACA^T + \sigma^2{\bI_p})$ with $A\in \A_s$, $\sigma^2 <\i$ and positive definite matrix $C$ satisfying condition (iii). 
		%zero mean and covariance $$ \begin{bmatrix}	C \  0\\ 0\ \Gamma 	\end{bmatrix}$$ with $C=I_K$ the $K\times K$ identity matrix  and $\Gamma=\text{diag} (\sigma_1^2,\ldots, \sigma_p^2)$.
		%We denote by $\sigma_{\min}^2$ the smallest   diagonal element of $\Gamma$.
		
		
		\begin{thm}\label{thm_minimax}
			Assume  $X\sim N_p(\0,ACA^T+\sigma^2\bI_p)$. Let $K \ge 2$, $p \ge 2K+1$, $1\le s \le 4K/5$ and 
			\begin{equation}%%%%%\label{ass_rate}
			s\sqrt{\sigma^2\over \lambda_1(C)}\sqrt{\log (K/s) \over n} \le c_1,
			\end{equation}
			for some universal constant $c_1>0$. Then, for all $1\le q\le \infty$,
			\begin{equation}\label{minimax}
			\inf_{\wh A}\sup_{A\in \A_s}\PP_A\left\{
			%\min_{P\in \H_K}\max_{i\in [p]}\ \bigl\| \wh A_{i\cdot} - (AP)_{i\cdot}\bigr\|_{q}
			L_q(\wh A, A) 
			\ge  c_2 s^{1/q}\sqrt{\sigma^2 \over \lambda_1(C)}\sqrt{\frac{\log (K/s)}{n}}\right\} \ge c_3,
			\end{equation}
			for some positive constants $c_2, c_3$.
			The infimum  is taken  over all estimators $\wh A$ of $A$ and we use the convention $s^{1/q}=1$ for $q=+\infty$. 
		\end{thm}
		
		Recall that $X_j = A_j^TZ + E_j$ with $\|A_{j\cdot}\|_1 \le 1$. The ratio of $\sigma^2/\lambda_1(C)$ thus can be interpreted as the inverse of the signal-to-noise ratio for estimating $A_j$, comparing the noise of $E_j$ to the signal of $A_j^TZ$. For diagonal $C$ with bounded diagonal entries, the rates of Theorems \ref{prop_rates}, \ref{thm:Dantzig} and \ref{thm_minimax} coincide up to the logarithmic factors  $\log(K/s)$ and $\log ( p\vee n)$. This shows that our procedure is not only adaptive, but nearly minimax optimal. The $\log(p\vee n)$ gap between the minimax lower and upper bounds stems from the estimation of the $p\times p$ matrix $\Sigma$, while  the $\log(K/s)$ term in our  lower bound is the price to pay for not knowing the sparsity of each row of $A_J$. 
		
		For general $C$, besides the logarithmic factor, the gap between our upper bound and the lower bound depends on the structure of $C$. To understand this gap, we consider the most ideal case when $Z\in \RR^{n\times K}$ is observable. Hence, the estimation of $A_j$ becomes the estimation of the linear coefficients in the standard linear regression problem $X = ZA_j + E_j$. By taking $q = 2$ and letting $s = K < n$ for simplicity, the least square estimator $\wh A^{LS}_j$ satisfies 
		\[
		\|\wh A^{LS}_j - A_j\| \lesssim \sqrt{\sigma^2 \over 	\lambda_K(C)}\sqrt{K \over n}
		\]
		with $\sigma^2 := \text{Cov}(E_{ji})$, under suitable assumptions of $Z^TZ$. Compared with the optimal rate of $\|\wh A_j - A_j\|$, for any unbiased estimator $\wh A_j$,
		\[
		\sqrt{\sigma^2 \over 	\lambda_1(C)}\sqrt{K \over n}
		\]
		via a standard Fisher information calculation under normality, we see the gap, $\lambda_1(C) / \lambda_K(C)$, between the optimal rate and the least square estimator with observed $Z$. If we take $q=2$ and 
		use the fact that $\kappa_2(C,K) \ge \lambda_K(C)s^{-1/2}$ in our upper bound (\ref{uno}). We obtain 
		\[
		L_2(\wh A_D, A) \lesssim \sqrt{ \sigma_*^2 \over \lambda_K^2(C)}\sqrt{K\log (p\vee n) \over n}
		\]    
		where $\sigma_* = \|X_j\|_{\psi_2}$. The extra logarithmic term and $\sqrt{\lambda_K(C)}$ comparing to $\wh A^{LS}_j$ can be interpreted as the price to pay for not observing $Z$. The study of the estimation of $A$ which is fully optimal for general $C$ is beyond the scope of this paper and roots in the classical linear regression problem.  
	}
	
	
	
	
	{\color{red}    \paragraph{On the optimality of the condition on $\nu$.}
		The quantity $\nu$ in condition (iii) is our measure of separation between the latent factors. Its size relative to $\delta$ (noise)
		plays a critical role.
		In order to understand the tightness of (\ref{nu}), it suffices to consider $\nu < 4\delta$.  We present a counterexample that shows that $\PP\{\wh \I \ne \I\} \not\to0$ if  $\nu =  \delta$. 
		\begin{example}
			Consider a Gaussian vector $X$, $\nu=\delta<1$ (take $n$  sufficiently large), $K = 2$ and 
			\[
			A = \begin{bmatrix}
			1 & 0 \\ 1 & 0 \\ 0 & 1 \\ \vdots & \vdots \\ 0 & 1
			\end{bmatrix},\quad
			C = \begin{bmatrix}
			1 & 1-\nu \\ 1-\nu  & 1 
			\end{bmatrix},
			\quad \Gamma =  {\mathbf I}_p.
			\]
			Note that  $\I =\left\{\{1,2\}, \{3,4,\ldots, p\}\right\}$.
			% 
			%Suppose $\log p = o(n)$ and $n$ is sufficiently large such that $\delta = O(\sqrt{\log p/ n})$ and $\delta\ll 1$.  Choose $\nu = \delta\ll 1$. 
			%
			On the event $\E$ defined in (\ref{delta}),   $|\wh \Sigma_{ij}| = \wh \Sigma_{ij}$ for any $1\le i<j\le p$. We now show that $\liminf_n \PP\{\wh \I \ne \I\}>0$.
			%%%%%\ge c$ for some constant $c\in (0,1]$. 
			We start by observing that the following two conditions imply $\wh \I \ne \I$:
			\begin{enumerate}[itemsep = 1mm]
				\item[(a)] $\wh \Sigma_{13}+ 2\delta \ge \max_{j\ne 1}\wh \Sigma_{1j}$;
				\item[(b)] $\wh \Sigma_{23} + 2\delta \ge \max_{j\ne 2}\wh \Sigma_{2j}$.
			\end{enumerate}
			Indeed, from Step 4 of Algorithm 1, if (a) is true, then  $\{3\} \in \wh I^{(1)}$ and  two possible outcomes remain: if $Pure(1) = True$, then $\{1,3\} \subseteq \wh I^{(1)}$;  if $Pure(1) = False$, then $\{1\}$ is temporarily classified as non-pure. Similarly, if (b) holds, then $\{3\} \in \wh I^{(2)}$ and the two possible outcomes are: $\{2,3\} \subseteq \wh I^{(2)}$ if $Pure(2) = True$; or  $\{2\}$ is temporarily classified as non-pure if $Pure(2) = False$. 
			No combination of the two outcomes for the first two rows will yield $\wh I_k = \{1,2\}$ for some $k$. This   guarantees $\wh I_k \ne \{1,2\}$ for any $k\in [\wh K]$ since  $\{1,2\}$   either won't  be selected as pure variables or get selected together with $\{3, \ldots, p\}$ from   (\ref{ineq1}) - (\ref{ineq4}) in Lemma \ref{lem3}.
			
			We now proceed to prove that (a) and (b) hold with non-vanishing probability. For (a), note that
			\[
			\left\{\wh \Sigma_{13} + 2\delta \ge \max_{j\ne 1}\wh \Sigma_{1j}\right\} = \left\{ \wh \Sigma_{13} + 2\delta \ge \wh \Sigma_{12}\right\} \bigcap  \left\{\bigcap_{4\le j\le p}\left\{ \wh \Sigma_{13} + 2\delta \ge \wh \Sigma_{1j}\right\}\right\} := \E_1 \cap \E_2.
			\]
			Since   $\Sigma_{13} = \Sigma_{1j}$ for $4\le j\le p$, $\PP(\E_2\cap \E) = 1$. Observe that 
			\begin{align*}
			\E_1\cap \E & \subseteq  \left\{ \Sigma_{13}  \le \wh \Sigma_{13}\right\}\bigcap \left\{\Sigma_{12} \ge \wh \Sigma_{12} - \delta  \right\}\bigcap \Bigl\{
			\Sigma_{13} + \delta \ge \Sigma_{12} 
			\Bigr\}\cap \E\\
			& = \left\{ \Sigma_{13}  \le \wh \Sigma_{13}\right\}\bigcap \left\{\Sigma_{12} \ge \wh \Sigma_{12} -\delta \right\}\bigcap \Bigl\{
			1-\nu + \delta \ge 1
			\Bigr\} \cap \E\\
			& = \left\{ \Sigma_{13}  \le \wh \Sigma_{13}\right\} \cap \E.
			\end{align*} 
			In the second line, we use $\Sigma_{13} =1-\nu$ and $\Sigma_{12} = 1$, while in the third line, we use $\nu = \delta$ and $\Sigma_{12} \ge \wh \Sigma_{12} -\delta $ on the event $\E$. Since $X$ is normally distributed, it is easy to see that  
			$\liminf_n  \PP\left\{\Sigma_{13}\le \wh \Sigma_{13}\right\}  >0$.
			Similar arguments can be used to  prove (b). We conclude  that $\wh \I \ne \I$ with non-vanishing probability.
		\end{example}
	}
	
